Slitless spectrophotometry with forward modelling: principles and application to atmospheric transmission measurement

In the next decade, many optical surveys will aim to tackle the question of dark energy nature, measuring its equation of state parameter at the permil level. This requires trusting the photometric calibration of the survey with a precision never reached so far, controlling many sources of systematic uncertainties. The measurement of the on-site atmospheric transmission for each exposure, or on average for each season or for the full survey, can help reach the permil precision for magnitudes. This work aims at proving the ability to use slitless spectroscopy for standard star spectrophotometry and its use to monitor on-site atmospheric transmission as needed, for example, by the Vera C. Rubin Observatory Legacy Survey of Space and Time supernova cosmology program. We fully deal with the case of a disperser in the filter wheel, which is the configuration chosen in the Rubin Auxiliary Telescope. The theoretical basis of slitless spectrophotometry is at the heart of our forward model approach to extract spectroscopic information from slitless data. We developed a publicly available software called Spectractor (https://github.com/LSSTDESC/Spectractor) that implements each ingredient of the model and finally performs a fit of a spectrogram model directly on image data to get the spectrum. We show on simulations that our model allows us to understand the structure of spectrophotometric exposures. We also demonstrate its use on real data, solving specific issues and illustrating how our procedure allows the improvement of the model describing the data. Finally, we discuss how this approach can be used to directly extract atmospheric transmission parameters from data and thus provide the base for on-site atmosphere monitoring. We show the efficiency of the procedure on simulations and test it on the limited data set available.

==> authors.csv <==
# ======================================================================
# authors.csv
#
# While we wait for the LSST DESC publications system to generate files
# like this from its database, we'll need to edit authors.csv by hand.
# Below are some example entries.
#
# Notes:
#   - If someone has two affiliations, they get two rows, and the last
#     row is is used for their contribution.
#   - Try to make your one-sentence contribution statement as
#     informative as possible, so that it's clear who did what.
#   - The contribution statement is a _summary of your impact on the
#     project_, not a _timecard_. So, if you spent 90% of your time
#     debugging, but 10% of your time designing and implementing the
#     framework that then needed debugging, your statement should
#     emphasize the design and implementation rather than the debugging.
#   - BUG: mkauthlist cannot deal with empty rows, so please avoid them!
#   - BUG: contributions are re-formatted by mkauthlist into Title case,
#     removing all other capitalizations. Sorry about this!
#
# Example rows for you to adapt:
#
# Drlica-Wagner,Alex,A.~Drlica-Wagner,Contact,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA","Developed algorithms for switching between document styles and generating author lists, implemented and tested software.",kadrlica@fnal.gov
# Marshall,Phil,P.~Marshall,Contributor,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Initiated and led project.",dr.phil.marshall@gmail.com
# Marshall,Phil,P.~Marshall,Contributor,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Initiated and led project, designed templates, tested system.",dr.phil.marshall@gmail.com
# Digel,Seth,S.~Digel,Builder,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
# Digel,Seth,S.~Digel,Builder,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
#
# ======================================================================
Lastname,Firstname,Authorname,AuthorType,Affiliation,Contribution,Email
"Author", "Ann","A.~N.~Author",Contact,"Affiliation","Contribution","ann.author@dev.null"


==> desc-tex/requirements.txt <==
bibtexparser

